A shape optimization approach for electrical impedance tomography with point measurements

Working within the class of piecewise constant conductivities, the inverse problem of electrical impedance tomography can be recast as a shape optimization problem where the discontinuity interface is the unknown. Using Gr\"oger's $W^{1}_p$-estimates for mixed boundary value problems, the averaged adjoint method is extended to the case of Banach spaces, which allows to compute the derivative of shape functionals involving point evaluations. We compute the corresponding distributed expression of the shape derivative and show that it may contain Dirac measures in addition to the usual domain integrals. We use this distributed shape derivative to devise a numerical algorithm, show various numerical results supporting the method, and based on these results we discuss the influence of the point measurements patterns on the quality of the reconstructions.

==> tests1/1-1-0-0/1-1-0-0.txt <==
_________| test 2-2 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 16.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 2 
initial guess number            : 2 
stopping coefficient            : 1e-10 
Total number of iterations      : 670 
Max of grad(phi), final value   : 1.10216694707 
Cost functional, initial value  : 0.0996955854278 
Cost functional, final value    : 0.00420059668046 
L2-norm of theta, initial value : 2.28488429126 
L2-norm of theta, final value   : 0.00355744867348 
Noise level defined by user     : none 
Error between synthetic data and shape optimization solution  : 33.445661 % 


==> tests1/1-1-0-1/1-1-0-1.txt <==
_________| test 2-2 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 16.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 2 
initial guess number            : 2 
stopping coefficient            : 1e-10 
Total number of iterations      : 674 
Max of grad(phi), final value   : 1.11098405928 
Cost functional, initial value  : 0.102875713412 
Cost functional, final value    : 0.0109899964916 
L2-norm of theta, initial value : 2.28950438032 
L2-norm of theta, final value   : 0.00119234559274 
Noise level defined by user     : 0.004 
Noise l2-norm calculated in data        : 0.556299 % 
Noise Point_wise-norm calculated in data        : 0.475178 % 
Error between synthetic data and shape optimization solution  : 29.738837 % 


==> tests1/1-1-0-2/1-1-0-2.txt <==
_________| test 2-2 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 16.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 2 
initial guess number            : 2 
stopping coefficient            : 1e-10 
Total number of iterations      : 797 
Max of grad(phi), final value   : 1.11204597371 
Cost functional, initial value  : 0.0998022806898 
Cost functional, final value    : 0.0266606347981 
L2-norm of theta, initial value : 1.98433371143 
L2-norm of theta, final value   : 0.00645424627814 
Noise level defined by user     : 0.008 
Noise l2-norm calculated in data        : 1.124114 % 
Noise Point_wise-norm calculated in data        : 1.180058 % 
Error between synthetic data and shape optimization solution  : 54.001685 % 


==> tests1/1-1-1-0/1-1-1-0.txt <==
_________| test 2-2 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 34.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 2 
initial guess number            : 2 
stopping coefficient            : 1e-10 
Total number of iterations      : 657 
Max of grad(phi), final value   : 1.11913252764 
Cost functional, initial value  : 0.143426690623 
Cost functional, final value    : 0.00351228212725 
L2-norm of theta, initial value : 9.88618317486 
L2-norm of theta, final value   : 0.00252501344543 
Noise level defined by user     : none 
Error between synthetic data and shape optimization solution  : 18.786858 % 


==> tests1/1-1-1-1/1-1-1-1.txt <==
_________| test 2-2 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 34.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 2 
initial guess number            : 2 
stopping coefficient            : 1e-10 
Total number of iterations      : 670 
Max of grad(phi), final value   : 1.11533120726 
Cost functional, initial value  : 0.146081846303 
Cost functional, final value    : 0.0192016020341 
L2-norm of theta, initial value : 9.66777167023 
L2-norm of theta, final value   : 0.000497695935071 
Noise level defined by user     : 0.004 
Noise l2-norm calculated in data        : 0.555175 % 
Noise Point_wise-norm calculated in data        : 0.566607 % 
Error between synthetic data and shape optimization solution  : 17.523168 % 


==> tests1/1-1-1-2/1-1-1-2.txt <==
_________| test 2-2 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 34.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 2 
initial guess number            : 2 
stopping coefficient            : 1e-10 
Total number of iterations      : 644 
Max of grad(phi), final value   : 1.13745782323 
Cost functional, initial value  : 0.155921699042 
Cost functional, final value    : 0.0397485805668 
L2-norm of theta, initial value : 10.5685947611 
L2-norm of theta, final value   : 0.00737233219247 
Noise level defined by user     : 0.008 
Noise l2-norm calculated in data        : 1.091818 % 
Noise Point_wise-norm calculated in data        : 1.182216 % 
Error between synthetic data and shape optimization solution  : 27.127211 % 


==> tests1/1-1-2-0/1-1-2-0.txt <==
_________| test 2-2 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 70.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 2 
initial guess number            : 2 
stopping coefficient            : 1e-10 
Total number of iterations      : 682 
Max of grad(phi), final value   : 1.10868927214 
Cost functional, initial value  : 0.203719178136 
Cost functional, final value    : 0.00426626284888 
L2-norm of theta, initial value : 40.1666166932 
L2-norm of theta, final value   : 0.0262642421687 
Noise level defined by user     : none 
Error between synthetic data and shape optimization solution  : 16.343724 % 


==> tests1/1-1-2-1/1-1-2-1.txt <==
_________| test 2-2 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 70.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 2 
initial guess number            : 2 
stopping coefficient            : 1e-10 
Total number of iterations      : 680 
Max of grad(phi), final value   : 1.10593447375 
Cost functional, initial value  : 0.203427420568 
Cost functional, final value    : 0.0251693837002 
L2-norm of theta, initial value : 40.1066935707 
L2-norm of theta, final value   : 0.00611471515875 
Noise level defined by user     : 0.004 
Noise l2-norm calculated in data        : 0.547813 % 
Noise Point_wise-norm calculated in data        : 0.511221 % 
Error between synthetic data and shape optimization solution  : 19.797810 % 


==> tests1/1-1-2-2/1-1-2-2.txt <==
_________| test 2-2 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 70.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 2 
initial guess number            : 2 
stopping coefficient            : 1e-10 
Total number of iterations      : 648 
Max of grad(phi), final value   : 1.11621793471 
Cost functional, initial value  : 0.215515510927 
Cost functional, final value    : 0.0547723532445 
L2-norm of theta, initial value : 42.5110508906 
L2-norm of theta, final value   : 0.0763178832488 
Noise level defined by user     : 0.008 
Noise l2-norm calculated in data        : 1.116375 % 
Noise Point_wise-norm calculated in data        : 1.132819 % 
Error between synthetic data and shape optimization solution  : 17.186184 % 


==> tests2/2-2-0-0/2-2-0-0.txt <==
_________| test 3-3 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 7 flux(s)
Number of measurements : 16.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 3 
initial guess number            : 3 
stopping coefficient            : 1e-10 
Total number of iterations      : 623 
Max of grad(phi), final value   : 1.10948110567 
Cost functional, initial value  : 0.256529753019 
Cost functional, final value    : 0.00500624413449 
L2-norm of theta, initial value : 18.8116752052 
L2-norm of theta, final value   : 0.000819755843179 
Noise level defined by user     : none 
Error between synthetic data and shape optimization solution  : 22.493404 % 


==> tests2/2-2-0-1/2-2-0-1.txt <==
_________| test 3-3 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 7 flux(s)
Number of measurements : 16.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 3 
initial guess number            : 3 
stopping coefficient            : 1e-10 
Total number of iterations      : 649 
Max of grad(phi), final value   : 1.14771407728 
Cost functional, initial value  : 0.25246211167 
Cost functional, final value    : 0.0248424770989 
L2-norm of theta, initial value : 17.6499820563 
L2-norm of theta, final value   : 0.000411858128911 
Noise level defined by user     : 0.004 
Noise l2-norm calculated in data        : 0.609386 % 
Noise Point_wise-norm calculated in data        : 0.587173 % 
Error between synthetic data and shape optimization solution  : 25.527704 % 


==> tests2/2-2-0-2/2-2-0-2.txt <==
_________| test 3-3 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 7 flux(s)
Number of measurements : 16.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 3 
initial guess number            : 3 
stopping coefficient            : 1e-10 
Total number of iterations      : 590 
Max of grad(phi), final value   : 1.0807092926 
Cost functional, initial value  : 0.258885578048 
Cost functional, final value    : 0.0426764955651 
L2-norm of theta, initial value : 17.4595074165 
L2-norm of theta, final value   : 0.0130793288965 
Noise level defined by user     : 0.008 
Noise l2-norm calculated in data        : 1.204530 % 
Noise Point_wise-norm calculated in data        : 1.071614 % 
Error between synthetic data and shape optimization solution  : 38.390501 % 


==> tests2/2-2-1-0/2-2-1-0.txt <==
_________| test 3-3 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 7 flux(s)
Number of measurements : 34.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 3 
initial guess number            : 3 
stopping coefficient            : 1e-10 
Total number of iterations      : 595 
Max of grad(phi), final value   : 1.15557481749 
Cost functional, initial value  : 0.366983580834 
Cost functional, final value    : 0.00847039515783 
L2-norm of theta, initial value : 77.6000871872 
L2-norm of theta, final value   : 0.06966961639 
Noise level defined by user     : none 
Error between synthetic data and shape optimization solution  : 16.952507 % 


==> tests2/2-2-1-1/2-2-1-1.txt <==
_________| test 3-3 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 7 flux(s)
Number of measurements : 34.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 3 
initial guess number            : 3 
stopping coefficient            : 1e-10 
Total number of iterations      : 634 
Max of grad(phi), final value   : 1.1358213342 
Cost functional, initial value  : 0.365304776764 
Cost functional, final value    : 0.0327449419041 
L2-norm of theta, initial value : 77.6731280532 
L2-norm of theta, final value   : 0.0362720813266 
Noise level defined by user     : 0.004 
Noise l2-norm calculated in data        : 0.622790 % 
Noise Point_wise-norm calculated in data        : 0.540272 % 
Error between synthetic data and shape optimization solution  : 18.799472 % 


==> tests2/2-2-1-2/2-2-1-2.txt <==
_________| test 3-3 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 7 flux(s)
Number of measurements : 34.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 3 
initial guess number            : 3 
stopping coefficient            : 1e-10 
Total number of iterations      : 630 
Max of grad(phi), final value   : 1.11286149965 
Cost functional, initial value  : 0.370876743896 
Cost functional, final value    : 0.0694241730606 
L2-norm of theta, initial value : 76.3778117296 
L2-norm of theta, final value   : 0.00266150840548 
Noise level defined by user     : 0.008 
Noise l2-norm calculated in data        : 1.217694 % 
Noise Point_wise-norm calculated in data        : 1.127323 % 
Error between synthetic data and shape optimization solution  : 38.852243 % 


==> tests2/2-2-2-0/2-2-2-0.txt <==
_________| test 3-3 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 7 flux(s)
Number of measurements : 70.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 3 
initial guess number            : 3 
stopping coefficient            : 1e-10 
Total number of iterations      : 642 
Max of grad(phi), final value   : 1.14505932831 
Cost functional, initial value  : 0.520274557732 
Cost functional, final value    : 0.0098178765189 
L2-norm of theta, initial value : 311.337095903 
L2-norm of theta, final value   : 0.185430571919 
Noise level defined by user     : none 
Error between synthetic data and shape optimization solution  : 15.237467 % 


==> tests2/2-2-2-1/2-2-2-1.txt <==
_________| test 3-3 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 7 flux(s)
Number of measurements : 70.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 3 
initial guess number            : 3 
stopping coefficient            : 1e-10 
Total number of iterations      : 631 
Max of grad(phi), final value   : 1.14853166357 
Cost functional, initial value  : 0.521141573205 
Cost functional, final value    : 0.0563802142795 
L2-norm of theta, initial value : 306.551235694 
L2-norm of theta, final value   : 0.125898737191 
Noise level defined by user     : 0.004 
Noise l2-norm calculated in data        : 0.617049 % 
Noise Point_wise-norm calculated in data        : 0.631239 % 
Error between synthetic data and shape optimization solution  : 16.094987 % 


==> tests2/2-2-2-2/2-2-2-2.txt <==
_________| test 3-3 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 7 flux(s)
Number of measurements : 70.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 3 
initial guess number            : 3 
stopping coefficient            : 1e-10 
Total number of iterations      : 559 
Max of grad(phi), final value   : 1.1660610404 
Cost functional, initial value  : 0.526958185602 
Cost functional, final value    : 0.109766272391 
L2-norm of theta, initial value : 304.882704006 
L2-norm of theta, final value   : 0.0756914463043 
Noise level defined by user     : 0.008 
Noise l2-norm calculated in data        : 1.228614 % 
Noise Point_wise-norm calculated in data        : 1.232902 % 
Error between synthetic data and shape optimization solution  : 29.683377 % 


==> tests2/3-1-0-0/3-1-0-0.txt <==
_________| test 4-4 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 16.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 4 
initial guess number            : 4 
stopping coefficient            : 1e-10 
Total number of iterations      : 529 
Max of grad(phi), final value   : 1.4234186672 
Cost functional, initial value  : 0.617178345165 
Cost functional, final value    : 0.00566528049613 
L2-norm of theta, initial value : 845.447728468 
L2-norm of theta, final value   : 0.00455067797719 
Noise level defined by user     : none 
Error between synthetic data and shape optimization solution  : 8.389445 % 


==> tests2/3-1-0-1/3-1-0-1.txt <==
_________| test 4-4 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 16.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 4 
initial guess number            : 4 
stopping coefficient            : 1e-10 
Total number of iterations      : 576 
Max of grad(phi), final value   : 1.51533393572 
Cost functional, initial value  : 0.619730555982 
Cost functional, final value    : 0.0095538960934 
L2-norm of theta, initial value : 851.634435447 
L2-norm of theta, final value   : 0.0104835952318 
Noise level defined by user     : 0.004 
Noise l2-norm calculated in data        : 0.587900 % 
Noise Point_wise-norm calculated in data        : 0.496198 % 
Error between synthetic data and shape optimization solution  : 8.808007 % 


==> tests2/3-1-0-2/3-1-0-2.txt <==
_________| test 4-4 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 16.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 4 
initial guess number            : 4 
stopping coefficient            : 1e-10 
Total number of iterations      : 537 
Max of grad(phi), final value   : 1.52441549378 
Cost functional, initial value  : 0.621187733174 
Cost functional, final value    : 0.0151213250205 
L2-norm of theta, initial value : 864.003066318 
L2-norm of theta, final value   : 0.00759735479154 
Noise level defined by user     : 0.008 
Noise l2-norm calculated in data        : 1.166275 % 
Noise Point_wise-norm calculated in data        : 1.030985 % 
Error between synthetic data and shape optimization solution  : 13.903549 % 


==> tests2/3-1-1-0/3-1-1-0.txt <==
_________| test 4-4 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 34.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 4 
initial guess number            : 4 
stopping coefficient            : 1e-10 
Total number of iterations      : 581 
Max of grad(phi), final value   : 1.59801415039 
Cost functional, initial value  : 0.882421296502 
Cost functional, final value    : 0.00731592096127 
L2-norm of theta, initial value : 3485.06244201 
L2-norm of theta, final value   : 0.11400657524 
Noise level defined by user     : none 
Error between synthetic data and shape optimization solution  : 5.841674 % 


==> tests2/3-1-1-1/3-1-1-1.txt <==
_________| test 4-4 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 34.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 4 
initial guess number            : 4 
stopping coefficient            : 1e-10 
Total number of iterations      : 610 
Max of grad(phi), final value   : 1.49797414704 
Cost functional, initial value  : 0.885046929777 
Cost functional, final value    : 0.0153801622075 
L2-norm of theta, initial value : 3506.66103081 
L2-norm of theta, final value   : 0.0879392560659 
Noise level defined by user     : 0.004 
Noise l2-norm calculated in data        : 0.587288 % 
Noise Point_wise-norm calculated in data        : 0.546447 % 
Error between synthetic data and shape optimization solution  : 5.277525 % 


==> tests2/3-1-1-2/3-1-1-2.txt <==
_________| test 4-4 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 34.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 4 
initial guess number            : 4 
stopping coefficient            : 1e-10 
Total number of iterations      : 595 
Max of grad(phi), final value   : 1.4342175636 
Cost functional, initial value  : 0.881431742141 
Cost functional, final value    : 0.0288165946844 
L2-norm of theta, initial value : 3476.50605041 
L2-norm of theta, final value   : 0.09002670753 
Noise level defined by user     : 0.008 
Noise l2-norm calculated in data        : 1.202854 % 
Noise Point_wise-norm calculated in data        : 1.156846 % 
Error between synthetic data and shape optimization solution  : 8.280255 % 


==> tests2/3-1-2-0/3-1-2-0.txt <==
_________| test 4-4 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 70.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 4 
initial guess number            : 4 
stopping coefficient            : 1e-10 
Total number of iterations      : 606 
Max of grad(phi), final value   : 1.44660695791 
Cost functional, initial value  : 1.2509231456 
Cost functional, final value    : 0.00933914063091 
L2-norm of theta, initial value : 14039.2961169 
L2-norm of theta, final value   : 0.398850037483 
Noise level defined by user     : none 
Error between synthetic data and shape optimization solution  : 4.749773 % 


==> tests2/3-1-2-1/3-1-2-1.txt <==
_________| test 4-4 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 70.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 4 
initial guess number            : 4 
stopping coefficient            : 1e-10 
Total number of iterations      : 609 
Max of grad(phi), final value   : 1.56966816748 
Cost functional, initial value  : 1.25071892581 
Cost functional, final value    : 0.0229411897423 
L2-norm of theta, initial value : 14029.847213 
L2-norm of theta, final value   : 0.156282337971 
Noise level defined by user     : 0.004 
Noise l2-norm calculated in data        : 0.581942 % 
Noise Point_wise-norm calculated in data        : 0.584168 % 
Error between synthetic data and shape optimization solution  : 6.769791 % 


==> tests2/3-1-2-2/3-1-2-2.txt <==
_________| test 4-4 |_________
Grid Size       : 128  
sigma0 : 1.0 
sigma1 : 10.0 
Number of inputs applied on the boundary : 3 flux(s)
Number of measurements : 70.0 deltas
 where:
Maximum number of line search   : 4 
example number                  : 4 
initial guess number            : 4 
stopping coefficient            : 1e-10 
Total number of iterations      : 553 
Max of grad(phi), final value   : 1.5583525531 
Cost functional, initial value  : 1.25375039879 
Cost functional, final value    : 0.0423333562841 
L2-norm of theta, initial value : 14036.1793288 
L2-norm of theta, final value   : 0.824824289173 
Noise level defined by user     : 0.008 
Noise l2-norm calculated in data        : 1.170502 % 
Noise Point_wise-norm calculated in data        : 1.168672 % 
Error between synthetic data and shape optimization solution  : 10.027298 % 

